Explanation of the activity sensitivity of Mn I 5394.7 \AA

There is a long-standing controversy concerning the reason why the Mn I 5394.7 A line in the solar irradiance spectrum brightens more at larger activity than most other photospheric lines. The claim that this activity sensitivity is caused by spectral interlocking to chromospheric emission in Mg II h & k is disputed. Classical one-dimensional modeling is used for demonstration; modern three-dimensional MHD simulation for verification and analysis. The Mn I 5394.7 A line thanks its unusual sensitivity to solar activity to its hyperfine structure. This overrides the thermal and granular Doppler smearing through which the other, narrower, photospheric lines lose such sensitivity. We take the nearby Fe I 5395.2 A line as example of the latter and analyze the formation of both lines in detail to demonstrate and explain granular Doppler brightening. We show that this affects all narrow lines. Neither the chromosphere nor Mg II h & k play a role, nor is it correct to describe the activity sensitivity of Mn I 5394.7 A through plage models with outward increasing temperature contrast. The Mn I 5394.7 A line represents a proxy diagnostic of strong-field magnetic concentrations in the deep solar photosphere comparable to the G band and the blue wing of H-alpha, but not a better one than these. The Mn I lines are more promising as diagnostic of weak fields in high-resolution Stokes polarimetry.

==> refereereport.txt <==
From: aanda@mms-aanda.obspm.fr on behalf of aanda.paris@obspm.fr
Sent: Fri 10/10/2008 10:11 AM
To: Vitas, N.
Subject: AA/2008/10600: referee report
 
10/10/2008

Dr Nikola Vitas  

N.Vitas@uu.nl

Our Ref. : AA/2008/10600 

Dear Dr Vitas,

Your paper "Explanation of the activity sensitivity of Mn I 5394.7 Å"
was submitted to a referee (Han Uitenbroek) who recommends publication
after revision (see enclosed report).

Please take the referee's comments and suggestions into account in
revising your work and send us the new version (two pdf files: one in
referee format and the other in printer format) at your earliest
convenience.

If your paper contains figures or tables, please follow the
instructions concerning the formatting of captions found at
http://www.aanda.org/content/view/136/184/lang,en/#paper_organisation
Note in particular that the scientific discussion of the table or
figure contents should appear in the main body of the article, not in
the table title or figure legend.

Instructions for resubmission can be found at address
https://mms-aanda.obspm.fr/is/aa. Your author ID number is 18490.

In your cover letter, please indicate precisely all the changes made
in the revised version and mark them clearly (e.g., using boldface) in
your manuscript.

With best regards,

Hardi Peter 
A&A Editor
------------------
Referee Report


The paper seeks, and finds and explanation for the sensitivity of the
relative intensity at the central wavelengh of the MnI 5394.7 A line
(or its equivalent width) in the solar irradiance spectrum to
variations in magnetic activity. The authors conclude that the
increased sensitivity over that of similar lines of other elements is
the result of its hyper-fine structure, which gives the line an
intrinsically broad profile.  The intensity at the central wavelength
of such a broad profile is less suceptible to brightening from Doppler
shifts and thermal broadening.  By contrast, these mechanisms increase
the intensity at the central rest wavelength in narrower lines, making
the additional contribution of magnetic fields to the brightening in
these lines less remarkable.

The paper is well written and the conclusion certainly merits
publication in the main Journal. However, the paper is rather lengthy,
and sometimes reads more like a course in radiative transfer than a
research publication.  I am sure this an intentional contrast to the
paper by Doyle et al, and probably serves a good purpose,
nevertheless.

It could sharpen its conclusions here and there, to make the rather
subtle point more clear to the uninitiated reader. In my opinion the
paper could stress more that it compares with observations taken at a
fixed wavelength, namely the central wavelength at rest of the lines,
without further spectral information. At this wavelength position the
intensity distribution in narrow lines is already raised because of
granular dynamics, making the contribution of magnetic bright points
relatively less important.  Although this central point is made it is
almost lost in the verbosity of the text.

I think the authors could consider taking out the discussion around
Fig 8.  in Section 4. This would shorten the paper and the discussion
contributes little to the conclusion. the point is already made that
the Fe 5395 and MnI 5394 lines are very similar in strength and
ionization behavior, while the difference is in their reaction to the
dynamic environment.

Below follow some minor remarks that the authors could consider.

Abstract:
  long controversy  --> long standing controversy
  regarding the fact that --> concerning the explanation of why

Introduction:

  par 2 line 11:
   Triumphant  Hmmm, isn't every paper finding a nice result
   in the eyes of the author triumphant? In my opinion not so appropriate

  page 2 par 1 line 5:
   "The line-center intensity"
   Here it is important to make absolutely clear that the observations
   represent the properties of the relative intensity at the central
   rest wavelength of the line in the disk integrated spectrum of the Sun.

  page 3 par 3 line:
   ".... where it is sampling the higher temperature at larger height
   where it is lower"
   This sentence reads awkwardly and may not be very clear to readers
   unfamiliar with Non-LTE masking. Perhaps better: "through masking of
   heigh-temperature perturbations by radially moving the formation of the
   line outward where it samples lower temperatures." 
   
  Table 1 Instead of the g_Lande factors of the upper and lower levels it
  is more informative to specify the Lande factors of the lines, which is
  what determines the boradening in the profiles. They are 1.857 and 0.5,
  respectively for the NMnI and FeI line.

  page 4 Fig 2.
   The tick marks on the curves are not clear. Perhaps up and down
   arrows can be used to distinguish between MnI and FeI with the
   current marks remaining for the continnum.

  page 5 first paragraph
   It is not clear why LTE for line transitions and bound-free transitions
   would hold better in a radiative equilibrium model. If anything the
   UV rtadiation field will be more supra-thermal in this case, and
   ionization will be out of LTE.

  page 5 sec 3.1 last par
  "Larger Mn I  ..... quiet-sun Doppler smearing"
  This sentence becomes clear after reading the rest of the paper,
  now it is unclear that sensitivity is meant in a relative sense.
  Perhaps: " The relatively larger sensitivity of the line-center
  intensity of the MnI line to magnetic activity may indeed be the
  result of a lack of sensitivity of the FeI line, sufferening from
  quiet-Sun Doppler smearing, rather than enhanced sensitivity in the
  former line. 
  
  page 5 sec 3.2
  " the $\\tau_5 = 1$ surface"
  perhaps add: (locally determined at each pixel, and therefore not at a 
  singel geometrical height)

  page 6 Fig 4 caption line 15:
  line-center wavelength --> line-center rest wavelength

  page 6 Fig 4.
  The question is of course how the scatter diagrams would look in a
  simulation without strong field. Adding magnetic field takes away
  points from the bottom left of the distribution (corresponding to
  intergranular lanes), and adds more points at the upper right. This
  effect is more dramatic in the ensemble average of the MnI line than
  in that of the FeI line, as the distribution of the latter already
  has contributions at that brightness.

  page 7 fig 5: Since the height of $\\tau_5$ at each column is
  already known it would be simple to set h=0 to the height at which
  $<\\tau_5> = 1$, more conform general practice.
##RR ?? Nikola?  better do  especially if bottom panels fig 7 go out

  page 7, 7 lines from bottom in last column vanishes in the
  intergranular lane --> vanishes in the intergranular lane at the
  nominal wavelength
      
  page 8 2nd par line 4: is much brighter than --> is much higher than

  page 9 Fig 7 caption: The three white vertical lines --> The three
  dotted (or grey) vertical lines

  page 9 Fig: The tick marks on the curves in the bottom left panel
  are again confusing, in particular at 1100 km. Are these bottom
  panels really useful. They display nothing that is not found in the
  previous two figures.

  page 9 1st par line 8 This brightening is offset for .....--> This
  brightening has less effect on the average brightness of narrow
  lines because of the loss .....


I hope the authors will consider sharpening their conclusions in this
way as I think this is a rather subtle and certainly very interesting
result that should not go unnoticed or under appreciated.

In conclusion I recommend the paper for publication with these minor
changes, but would also recommend the authors to consider shortening
the paper by leaving out the discussion around figure 8.

 



